Coconut: sortable summarizations for scalable indexes over static and streaming data series

Many modern applications produce massive streams of data series that need to be analyzed, requiring efficient similarity search operations. However, the state-of-the-art data series indexes that are used for this purpose do not scale well for massive datasets in terms of performance, or storage costs. We pinpoint the problem to the fact that existing summarizations of data series used for indexing cannot be sorted while keeping similar data series close to each other in the sorted order. To address this problem, we present Coconut, the first data series index based on sortable summarizations and the first efficient solution for indexing and querying streaming series. The first innovation in Coconut is an inverted, sortable data series summarization that organizes data series based on a z-order curve, keeping similar series close to each other in the sorted order. As a result, Coconut is able to use bulk loading and updating techniques that rely on sorting to quickly build and maintain a contiguous index using large sequential disk I/Os. We then explore prefix-based and median-based splitting policies for bottom-up bulk loading, showing that median-based splitting outperforms the state of the art, ensuring that all nodes are densely populated. Finally, we explore the impact of sortable summarizations on variable-sized window queries, showing that they can be supported in the presence of updates through efficient merging of temporal partitions. Overall, we show analytically and empirically that Coconut dominates the state-of-the-art data series indexes in terms of construction speed, query speed, and storage costs.

==> graphics/histograms/df.csv <==
"","dataset","buckets","values"
"1","1BILLION.ascii.dat.bin",-5,0
"2","1BILLION.ascii.dat.bin",-4.9,0
"3","1BILLION.ascii.dat.bin",-4.8,0
"4","1BILLION.ascii.dat.bin",-4.7,0
"5","1BILLION.ascii.dat.bin",-4.6,0
"6","1BILLION.ascii.dat.bin",-4.5,0
"7","1BILLION.ascii.dat.bin",-4.4,8.79327666066526e-07
"8","1BILLION.ascii.dat.bin",-4.3,4.39663833033263e-07
"9","1BILLION.ascii.dat.bin",-4.2,4.39663833033263e-07
"10","1BILLION.ascii.dat.bin",-4.1,0
"11","1BILLION.ascii.dat.bin",-4,1.75865533213305e-06
"12","1BILLION.ascii.dat.bin",-3.9,1.75865533213305e-06
"13","1BILLION.ascii.dat.bin",-3.8,4.83630216336589e-06
"14","1BILLION.ascii.dat.bin",-3.7,6.59495749549894e-06
"15","1BILLION.ascii.dat.bin",-3.6,1.36295788240311e-05
"16","1BILLION.ascii.dat.bin",-3.5,1.89055448204303e-05
"17","1BILLION.ascii.dat.bin",-3.4,2.11038639855966e-05
"18","1BILLION.ascii.dat.bin",-3.3,4.04490726390602e-05
"19","1BILLION.ascii.dat.bin",-3.2,6.37512557898231e-05
"20","1BILLION.ascii.dat.bin",-3.1,0.000103321000762817
"21","1BILLION.ascii.dat.bin",-3,0.000166192928886573
"22","1BILLION.ascii.dat.bin",-2.9,0.000232582167674596
"23","1BILLION.ascii.dat.bin",-2.8,0.000367119300582774
"24","1BILLION.ascii.dat.bin",-2.7,0.000552217774289778
"25","1BILLION.ascii.dat.bin",-2.6,0.000785679269630441
"26","1BILLION.ascii.dat.bin",-2.5,0.00110399588474652
"27","1BILLION.ascii.dat.bin",-2.4,0.00158366912658581
"28","1BILLION.ascii.dat.bin",-2.3,0.00224624252296694
"29","1BILLION.ascii.dat.bin",-2.2,0.0031035869973818
"30","1BILLION.ascii.dat.bin",-2.1,0.00419659128630249
"31","1BILLION.ascii.dat.bin",-2,0.00554635925371461
"32","1BILLION.ascii.dat.bin",-1.9,0.00723466837256234
"33","1BILLION.ascii.dat.bin",-1.8,0.00961500836460442
"34","1BILLION.ascii.dat.bin",-1.7,0.0119803997863234
"35","1BILLION.ascii.dat.bin",-1.6,0.0147898516794059
"36","1BILLION.ascii.dat.bin",-1.5,0.0173275913236739
"37","1BILLION.ascii.dat.bin",-1.4,0.0203058741286412
"38","1BILLION.ascii.dat.bin",-1.3,0.0230986187960685
"39","1BILLION.ascii.dat.bin",-1.2,0.0260052363962514
"40","1BILLION.ascii.dat.bin",-1.1,0.0282132281657445
"41","1BILLION.ascii.dat.bin",-1,0.0297441376323663
"42","1BILLION.ascii.dat.bin",-0.899999999999999,0.0310376286291502
"43","1BILLION.ascii.dat.bin",-0.8,0.0321517367820564
"44","1BILLION.ascii.dat.bin",-0.7,0.0326358066622261
"45","1BILLION.ascii.dat.bin",-0.6,0.0327325327054934
"46","1BILLION.ascii.dat.bin",-0.5,0.032926424455861
"47","1BILLION.ascii.dat.bin",-0.399999999999999,0.0327083511946765
"48","1BILLION.ascii.dat.bin",-0.3,0.0325307270061311
"49","1BILLION.ascii.dat.bin",-0.199999999999999,0.032529847678465
"50","1BILLION.ascii.dat.bin",-0.0999999999999996,0.0327466019481504
"51","1BILLION.ascii.dat.bin",0,0.0326489965772171
"52","1BILLION.ascii.dat.bin",0.100000000000001,0.0326841696838597
"53","1BILLION.ascii.dat.bin",0.2,0.0326999975818489
"54","1BILLION.ascii.dat.bin",0.300000000000001,0.0327962839612832
"55","1BILLION.ascii.dat.bin",0.4,0.032621737419569
"56","1BILLION.ascii.dat.bin",0.5,0.032568977759605
"57","1BILLION.ascii.dat.bin",0.600000000000001,0.0320277515811411
"58","1BILLION.ascii.dat.bin",0.7,0.0316720635402171
"59","1BILLION.ascii.dat.bin",0.800000000000001,0.0308529698192762
"60","1BILLION.ascii.dat.bin",0.9,0.0298237167861453
"61","1BILLION.ascii.dat.bin",1,0.0277911508860325
"62","1BILLION.ascii.dat.bin",1.1,0.0258495953993577
"63","1BILLION.ascii.dat.bin",1.2,0.0234129784366873
"64","1BILLION.ascii.dat.bin",1.3,0.0204131521039014
"65","1BILLION.ascii.dat.bin",1.4,0.0176182091173089
"66","1BILLION.ascii.dat.bin",1.5,0.014566062788392
"67","1BILLION.ascii.dat.bin",1.6,0.0118929066835498
"68","1BILLION.ascii.dat.bin",1.7,0.00961237038160622
"69","1BILLION.ascii.dat.bin",1.8,0.0074747248253985
"70","1BILLION.ascii.dat.bin",1.9,0.00571475050176635
"71","1BILLION.ascii.dat.bin",2,0.00431398152972237
"72","1BILLION.ascii.dat.bin",2.1,0.00315678632117883
"73","1BILLION.ascii.dat.bin",2.2,0.00221810403765281
"74","1BILLION.ascii.dat.bin",2.3,0.00160477299057141
"75","1BILLION.ascii.dat.bin",2.4,0.00113784999989008
"76","1BILLION.ascii.dat.bin",2.5,0.000761497758813611
"77","1BILLION.ascii.dat.bin",2.6,0.000532872565636314
"78","1BILLION.ascii.dat.bin",2.7,0.000372834930412207
"79","1BILLION.ascii.dat.bin",2.8,0.000237418469837962
"80","1BILLION.ascii.dat.bin",2.9,0.000161356626723207
"81","1BILLION.ascii.dat.bin",3,0.000110355622091349
"82","1BILLION.ascii.dat.bin",3.1,6.33115919567898e-05
"83","1BILLION.ascii.dat.bin",3.2,3.64920981417608e-05
"84","1BILLION.ascii.dat.bin",3.3,3.38541151435612e-05
"85","1BILLION.ascii.dat.bin",3.4,1.53882341561642e-05
"86","1BILLION.ascii.dat.bin",3.5,9.67260432673178e-06
"87","1BILLION.ascii.dat.bin",3.6,7.0346213285322e-06
"88","1BILLION.ascii.dat.bin",3.7,2.63798299819958e-06
"89","1BILLION.ascii.dat.bin",3.8,8.79327666066526e-07
"90","1BILLION.ascii.dat.bin",3.9,2.63798299819958e-06
"91","1BILLION.ascii.dat.bin",4,8.79327666066526e-07
"92","1BILLION.ascii.dat.bin",4.1,0
"93","1BILLION.ascii.dat.bin",4.2,0
"94","1BILLION.ascii.dat.bin",4.3,4.39663833033263e-07
"95","1BILLION.ascii.dat.bin",4.4,0
"96","1BILLION.ascii.dat.bin",4.5,0
"97","1BILLION.ascii.dat.bin",4.6,0
"98","1BILLION.ascii.dat.bin",4.7,0
"99","1BILLION.ascii.dat.bin",4.8,0
"100","1BILLION.ascii.dat.bin",4.9,0
"101","1BILLION.ascii.dat.bin",5,NA
"102","real/astronomy/astronomy.bin",-5,0
"103","real/astronomy/astronomy.bin",-4.9,0
"104","real/astronomy/astronomy.bin",-4.8,0
"105","real/astronomy/astronomy.bin",-4.7,0
"106","real/astronomy/astronomy.bin",-4.6,0
"107","real/astronomy/astronomy.bin",-4.5,0
"108","real/astronomy/astronomy.bin",-4.4,0
"109","real/astronomy/astronomy.bin",-4.3,0
"110","real/astronomy/astronomy.bin",-4.2,0
"111","real/astronomy/astronomy.bin",-4.1,0
"112","real/astronomy/astronomy.bin",-4,0
"113","real/astronomy/astronomy.bin",-3.9,0
"114","real/astronomy/astronomy.bin",-3.8,0
"115","real/astronomy/astronomy.bin",-3.7,0
"116","real/astronomy/astronomy.bin",-3.6,0
"117","real/astronomy/astronomy.bin",-3.5,0
"118","real/astronomy/astronomy.bin",-3.4,0
"119","real/astronomy/astronomy.bin",-3.3,0
"120","real/astronomy/astronomy.bin",-3.2,0
"121","real/astronomy/astronomy.bin",-3.1,0
"122","real/astronomy/astronomy.bin",-3,0
"123","real/astronomy/astronomy.bin",-2.9,0
"124","real/astronomy/astronomy.bin",-2.8,0
"125","real/astronomy/astronomy.bin",-2.7,5.71571275817435e-06
"126","real/astronomy/astronomy.bin",-2.6,1.14314255163487e-05
"127","real/astronomy/astronomy.bin",-2.5,5.67174573695762e-05
"128","real/astronomy/astronomy.bin",-2.4,4.6165372277562e-05
"129","real/astronomy/astronomy.bin",-2.3,5.40794360965727e-05
"130","real/astronomy/astronomy.bin",-2.2,9.45290956159604e-05
"131","real/astronomy/astronomy.bin",-2.1,9.18910743429568e-05
"132","real/astronomy/astronomy.bin",-2,0.000254129382632675
"133","real/astronomy/astronomy.bin",-1.9,0.00060762423321515
"134","real/astronomy/astronomy.bin",-1.8,0.00150762915752153
"135","real/astronomy/astronomy.bin",-1.7,0.00387921028195171
"136","real/astronomy/astronomy.bin",-1.6,0.00902686912600597
"137","real/astronomy/astronomy.bin",-1.5,0.014665639597051
"138","real/astronomy/astronomy.bin",-1.4,0.0228751617986381
"139","real/astronomy/astronomy.bin",-1.3,0.0315929427654905
"140","real/astronomy/astronomy.bin",-1.2,0.0383946409477179
"141","real/astronomy/astronomy.bin",-1.1,0.0381449082672069
"142","real/astronomy/astronomy.bin",-1,0.0362978537058923
"143","real/astronomy/astronomy.bin",-0.899999999999999,0.0369969293432382
"144","real/astronomy/astronomy.bin",-0.8,0.0372717232258428
"145","real/astronomy/astronomy.bin",-0.7,0.0390893198829422
"146","real/astronomy/astronomy.bin",-0.6,0.0386092000112556
"147","real/astronomy/astronomy.bin",-0.5,0.0399216155945748
"148","real/astronomy/astronomy.bin",-0.399999999999999,0.04391514013169
"149","real/astronomy/astronomy.bin",-0.3,0.0447619449603242
"150","real/astronomy/astronomy.bin",-0.199999999999999,0.0453590171084473
"151","real/astronomy/astronomy.bin",-0.0999999999999996,0.0425877757611571
"152","real/astronomy/astronomy.bin",0,0.0426414155270415
"153","real/astronomy/astronomy.bin",0.100000000000001,0.0383067069052845
"154","real/astronomy/astronomy.bin",0.2,0.0324678864877033
"155","real/astronomy/astronomy.bin",0.300000000000001,0.028029855366087
"156","real/astronomy/astronomy.bin",0.4,0.0267363456018909
"157","real/astronomy/astronomy.bin",0.5,0.0236300755529293
"158","real/astronomy/astronomy.bin",0.600000000000001,0.0228131682987225
"159","real/astronomy/astronomy.bin",0.7,0.0212457439923462
"160","real/astronomy/astronomy.bin",0.800000000000001,0.0198603431538072
"161","real/astronomy/astronomy.bin",0.9,0.0175999985930553
"162","real/astronomy/astronomy.bin",1,0.0156206032978783
"163","real/astronomy/astronomy.bin",1.1,0.0157507456806798
"164","real/astronomy/astronomy.bin",1.2,0.0135581103326017
"165","real/astronomy/astronomy.bin",1.3,0.0131808732905622
"166","real/astronomy/astronomy.bin",1.4,0.0109517453148742
"167","real/astronomy/astronomy.bin",1.5,0.0104003988688165
"168","real/astronomy/astronomy.bin",1.6,0.00958305194439755
"169","real/astronomy/astronomy.bin",1.7,0.00950962701896561
"170","real/astronomy/astronomy.bin",1.8,0.00914689909392763
"171","real/astronomy/astronomy.bin",1.9,0.0076419079576791
"172","real/astronomy/astronomy.bin",2,0.0073143536496145
"173","real/astronomy/astronomy.bin",2.1,0.00660120856547921
"174","real/astronomy/astronomy.bin",2.2,0.00462840832348472
"175","real/astronomy/astronomy.bin",2.3,0.00373719680342169
"176","real/astronomy/astronomy.bin",2.4,0.00319772145309246
"177","real/astronomy/astronomy.bin",2.5,0.00353934520794642
"178","real/astronomy/astronomy.bin",2.6,0.00316694453824076
"179","real/astronomy/astronomy.bin",2.7,0.00278179343238224
"180","real/astronomy/astronomy.bin",2.8,0.00161886572119984
"181","real/astronomy/astronomy.bin",2.9,0.00135682227474816
"182","real/astronomy/astronomy.bin",3,0.00126800889189037
"183","real/astronomy/astronomy.bin",3.1,0.00125657746637402
"184","real/astronomy/astronomy.bin",3.2,0.000971231498677472
"185","real/astronomy/astronomy.bin",3.3,0.000763707158534526
"186","real/astronomy/astronomy.bin",3.4,0.000661263999099555
"187","real/astronomy/astronomy.bin",3.5,0.000372400669705667
"188","real/astronomy/astronomy.bin",3.6,0.000389108137768023
"189","real/astronomy/astronomy.bin",3.7,0.000660384658675221
"190","real/astronomy/astronomy.bin",3.8,0.000461214052563453
"191","real/astronomy/astronomy.bin",3.9,0.00027567322302887
"192","real/astronomy/astronomy.bin",4,1.93454893353593e-05
"193","real/astronomy/astronomy.bin",4.1,2.46215318813664e-05
"194","real/astronomy/astronomy.bin",4.2,3.73719680342169e-05
"195","real/astronomy/astronomy.bin",4.3,4.17686701558895e-05
"196","real/astronomy/astronomy.bin",4.4,1.62677978501885e-05
"197","real/astronomy/astronomy.bin",4.5,1.31901063650177e-05
"198","real/astronomy/astronomy.bin",4.6,5.71571275817435e-06
"199","real/astronomy/astronomy.bin",4.7,1.3629776577185e-05
"200","real/astronomy/astronomy.bin",4.8,1.01124148798469e-05
"201","real/astronomy/astronomy.bin",4.9,4.39670212167258e-07
"202","real/astronomy/astronomy.bin",5,NA
"203","real/SEISMIC/seismic.data.bin",-5,3.51744211609318e-06
"204","real/SEISMIC/seismic.data.bin",-4.9,4.39680264511647e-06
"205","real/SEISMIC/seismic.data.bin",-4.8,3.51744211609318e-06
"206","real/SEISMIC/seismic.data.bin",-4.7,3.07776185158153e-06
"207","real/SEISMIC/seismic.data.bin",-4.6,4.39680264511647e-06
"208","real/SEISMIC/seismic.data.bin",-4.5,8.3539250257213e-06
"209","real/SEISMIC/seismic.data.bin",-4.4,9.67296581925624e-06
"210","real/SEISMIC/seismic.data.bin",-4.3,1.05523263482795e-05
"211","real/SEISMIC/seismic.data.bin",-4.2,5.71584343865141e-06
"212","real/SEISMIC/seismic.data.bin",-4.1,1.62681697869309e-05
"213","real/SEISMIC/seismic.data.bin",-4,2.19840132255824e-05
"214","real/SEISMIC/seismic.data.bin",-3.9,2.90188974577687e-05
"215","real/SEISMIC/seismic.data.bin",-3.8,3.38553803673968e-05
"216","real/SEISMIC/seismic.data.bin",-3.7,5.75981146510258e-05
"217","real/SEISMIC/seismic.data.bin",-3.6,0.000112558147714982
"218","real/SEISMIC/seismic.data.bin",-3.5,0.000160922976811263
"219","real/SEISMIC/seismic.data.bin",-3.4,0.000182027629507822
"220","real/SEISMIC/seismic.data.bin",-3.3,0.000249298709978104
"221","real/SEISMIC/seismic.data.bin",-3.2,0.000316130110183874
"222","real/SEISMIC/seismic.data.bin",-3.1,0.00041637721049253
"223","real/SEISMIC/seismic.data.bin",-3,0.000542125766142861
"224","real/SEISMIC/seismic.data.bin",-2.9,0.000681064729728541
"225","real/SEISMIC/seismic.data.bin",-2.8,0.000890792215900597
"226","real/SEISMIC/seismic.data.bin",-2.7,0.00107941504937609
"227","real/SEISMIC/seismic.data.bin",-2.6,0.00139906260167606
"228","real/SEISMIC/seismic.data.bin",-2.5,0.00190909170850957
"229","real/SEISMIC/seismic.data.bin",-2.4,0.00248243477343276
"230","real/SEISMIC/seismic.data.bin",-2.3,0.00306984760682032
"231","real/SEISMIC/seismic.data.bin",-2.2,0.00382082149860621
"232","real/SEISMIC/seismic.data.bin",-2.1,0.00486857956893747
"233","real/SEISMIC/seismic.data.bin",-2,0.00589435362604314
"234","real/SEISMIC/seismic.data.bin",-1.9,0.00734705721998962
"235","real/SEISMIC/seismic.data.bin",-1.8,0.0088560398877936
"236","real/SEISMIC/seismic.data.bin",-1.7,0.010024270350601
"237","real/SEISMIC/seismic.data.bin",-1.6,0.012003271221168
"238","real/SEISMIC/seismic.data.bin",-1.5,0.0142720213860481
"239","real/SEISMIC/seismic.data.bin",-1.4,0.0159344524661666
"240","real/SEISMIC/seismic.data.bin",-1.3,0.0180009497093713
"241","real/SEISMIC/seismic.data.bin",-1.2,0.0199764331378222
"242","real/SEISMIC/seismic.data.bin",-1.1,0.0230141840853331
"243","real/SEISMIC/seismic.data.bin",-1,0.0255858739524618
"244","real/SEISMIC/seismic.data.bin",-0.899999999999999,0.0271124438308462
"245","real/SEISMIC/seismic.data.bin",-0.8,0.0299417863329787
"246","real/SEISMIC/seismic.data.bin",-0.7,0.0327553003455887
"247","real/SEISMIC/seismic.data.bin",-0.6,0.035127375372629
"248","real/SEISMIC/seismic.data.bin",-0.5,0.0359407838619756
"249","real/SEISMIC/seismic.data.bin",-0.399999999999999,0.0373578733544966
"250","real/SEISMIC/seismic.data.bin",-0.3,0.0389855696937187
"251","real/SEISMIC/seismic.data.bin",-0.199999999999999,0.0391381387455043
"252","real/SEISMIC/seismic.data.bin",-0.0999999999999996,0.0400610276207142
"253","real/SEISMIC/seismic.data.bin",0,0.0394586656583333
"254","real/SEISMIC/seismic.data.bin",0.100000000000001,0.039693894599847
"255","real/SEISMIC/seismic.data.bin",0.2,0.0393619360001407
"256","real/SEISMIC/seismic.data.bin",0.300000000000001,0.0380437745671348
"257","real/SEISMIC/seismic.data.bin",0.4,0.0357710672798741
"258","real/SEISMIC/seismic.data.bin",0.5,0.0344744501798292
"259","real/SEISMIC/seismic.data.bin",0.600000000000001,0.0325895408858678
"260","real/SEISMIC/seismic.data.bin",0.7,0.0303084796735814
"261","real/SEISMIC/seismic.data.bin",0.800000000000001,0.0278330797843808
"262","real/SEISMIC/seismic.data.bin",0.9,0.0255476217694493
"263","real/SEISMIC/seismic.data.bin",1,0.0228255612518577
"264","real/SEISMIC/seismic.data.bin",1.1,0.0203703866548246
"265","real/SEISMIC/seismic.data.bin",1.2,0.0182207898416272
"266","real/SEISMIC/seismic.data.bin",1.3,0.0158210149579226
"267","real/SEISMIC/seismic.data.bin",1.4,0.0136089835471645
"268","real/SEISMIC/seismic.data.bin",1.5,0.0119223700524978
"269","real/SEISMIC/seismic.data.bin",1.6,0.0103738161608878
"270","real/SEISMIC/seismic.data.bin",1.7,0.00856145411057079
"271","real/SEISMIC/seismic.data.bin",1.8,0.00713029484958538
"272","real/SEISMIC/seismic.data.bin",1.9,0.00579938268890863
"273","real/SEISMIC/seismic.data.bin",2,0.00464346327350751
"274","real/SEISMIC/seismic.data.bin",2.1,0.00379048356035491
"275","real/SEISMIC/seismic.data.bin",2.2,0.00311513467406502
"276","real/SEISMIC/seismic.data.bin",2.3,0.00252904088147099
"277","real/SEISMIC/seismic.data.bin",2.4,0.00205814331817902
"278","real/SEISMIC/seismic.data.bin",2.5,0.00157185694562914
"279","real/SEISMIC/seismic.data.bin",2.6,0.00113217668111749
"280","real/SEISMIC/seismic.data.bin",2.7,0.000901784222513388
"281","real/SEISMIC/seismic.data.bin",2.8,0.000723713715386171
"282","real/SEISMIC/seismic.data.bin",2.9,0.000506951344981929
"283","real/SEISMIC/seismic.data.bin",3,0.000395712238060482
"284","real/SEISMIC/seismic.data.bin",3.1,0.000276558886377826
"285","real/SEISMIC/seismic.data.bin",3.2,0.000219400451991312
"286","real/SEISMIC/seismic.data.bin",3.3,0.000190821234798055
"287","real/SEISMIC/seismic.data.bin",3.4,0.000138059603056657
"288","real/SEISMIC/seismic.data.bin",3.5,0.000105083583218284
"289","real/SEISMIC/seismic.data.bin",3.6,8.13408489346547e-05
"290","real/SEISMIC/seismic.data.bin",3.7,5.14425909478627e-05
"291","real/SEISMIC/seismic.data.bin",3.8,3.737282248349e-05
"292","real/SEISMIC/seismic.data.bin",3.9,9.67296581925624e-06
"293","real/SEISMIC/seismic.data.bin",4,9.23328555474459e-06
"294","real/SEISMIC/seismic.data.bin",4.1,1.23110474063261e-05
"295","real/SEISMIC/seismic.data.bin",4.2,1.4949128993396e-05
"296","real/SEISMIC/seismic.data.bin",4.3,9.23328555474459e-06
"297","real/SEISMIC/seismic.data.bin",4.4,6.59520396767471e-06
"298","real/SEISMIC/seismic.data.bin",4.5,1.09920066127912e-05
"299","real/SEISMIC/seismic.data.bin",4.6,6.15552370316306e-06
"300","real/SEISMIC/seismic.data.bin",4.7,7.91424476120965e-06
"301","real/SEISMIC/seismic.data.bin",4.8,3.07776185158153e-06
"302","real/SEISMIC/seismic.data.bin",4.9,3.07776185158153e-06
"303","real/SEISMIC/seismic.data.bin",5,NA


==> graphics/tightness/tightness.txt <==
REPRESENTATION	TIGHTNESS
PAA-8	0.46064
PAA-16	0.71945
PAA-32	0.85622
PAA-64	0.92677
SAX-8	0.85010
SAX-16	0.91969
SAX-32	0.95556
SAX-64	0.97414
FFT-8	0.45385
FFT-16	0.72252
FFT-32	0.86762
FFT-64	0.93629
DHWT-8	0.46064
DHWT-16	0.71945
DHWT-32	0.85622
DHWT-64	0.92677


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> kostas-response.txt <==
Comments: can we add numbers in comments?

R1.
Thank you very much for noting this, indeed some parameters were missing. 
We updated the evaluation section with this information.
Regarding the choice of the number of SAX characters and the alphabet size, for fairness, it is chosen to match common practice in the state-of-the-art [ADS PAPERS]. 
Namely, we used an alphabet size of 256 (represented using a single byte per segment), and 16 character words.
Of course, a higher resolution would provide better pruning, but slower indexing, while a lower resolution would provide worse pruning but faster indexing. 
The parameters can be tuned to match user requirements.

R3. C5.

Thank you for giving us the chance to clarify that. The reason we did not include the Matrix Profile in our discussion is that it solves a very different problem. Namely, that of subsequence matching. Matrix Profile can identify for each sub-sequence its closest subsequence and constracts a "profile" that can then be used for motif discovery, outlier detection, etc. Instead, our method solves the problem of whole matching, i.e., retrieving the most similar series' to a given example. Even the authors of the Matrix Profile do not recommend this work for pure similarity search: https://www.cs.ucr.edu/~eamonn/MatrixProfile.html), instead recommending MASS for Euclidean Distance, which can only scale up to the limits of main memory. 

R3.M2
Thank you for your comment, we have adjusted the text to better reflect the intuition.

(Therefore, as DTW is slower to compute and more complicated to index, data series indexes...)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


